Search for an invisible $Z^\prime$ in a final state with two muons and missing energy at Belle II

The $L_{\mu}-L_{\tau}$ extension of the standard model predicts the existence of a lepton-flavor-universality-violating $Z^{\prime}$ boson that couples only to the heavier lepton families. We search for such a $Z^\prime$ through its invisible decay in the process $e^+ e^- \to \mu^+ \mu^- Z^{\prime}$. We use a sample of electron-positron collisions at a center-of-mass energy of 10.58GeV collected by the Belle II experiment in 2019-2020, corresponding to an integrated luminosity of 79.7fb$^{-1}$. We find no excess over the expected standard-model background. We set 90$\%$-confidence-level upper limits on the cross section for this process as well as on the coupling of the model, which ranges from $3 \times 10^{-3}$ at low $Z^{\prime}$ masses to 1 at $Z^{\prime}$ masses of 8$GeV/c^{2}$.

==> pub011-arxiv.txt <==
Belle II Collaboration: I. Adachi, K. Adamczyk, L. Aggarwal, H. Ahmed, H. Aihara, N. Akopov, A. Aloisio, N. Anh Ky, D. M. Asner, T. Aushev, V. Aushev, H. Bae, S. Bahinipati, P. Bambade, Sw. Banerjee, J. Baudot, M. Bauer, A. Baur, A. Beaubien, J. Becker, P. K. Behera, J. V. Bennett, E. Bernieri, F. U. Bernlochner, V. Bertacchi, M. Bertemes, E. Bertholet, M. Bessner, S. Bettarini, B. Bhuyan, F. Bianchi, T. Bilka, D. Biswas, D. Bodrov, A. Bolz, J. Borah, A. Bozek, M. Bra\v{c}ko, P. Branchini, T. E. Browder, A. Budano, S. Bussino, M. Campajola, L. Cao, G. Casarosa, C. Cecchi, M.-C. Chang, P. Chang, R. Cheaib, P. Cheema, V. Chekelian, C. Chen, Y. Q. Chen, B. G. Cheon, K. Chilikin, K. Chirapatpimol, H.-E. Cho, K. Cho, S.-J. Cho, S.-K. Choi, S. Choudhury, D. Cinabro, L. Corona, S. Cunliffe, S. Das, F. Dattola, E. De La Cruz-Burelo, S. A. De La Motte, G. De Nardo, M. De Nuccio, G. De Pietro, R. de Sangro, M. Destefanis, S. Dey, A. De Yta-Hernandez, R. Dhamija, A. Di Canto, F. Di Capua, J. Dingfelder, Z. Dole\v{z}al, I. Dom\'{\i}nguez Jim\'{e}nez, T. V. Dong, M. Dorigo, K. Dort, D. Dossett, S. Dreyer, S. Dubey, G. Dujany, P. Ecker, M. Eliachevitch, D. Epifanov, P. Feichtinger, T. Ferber, D. Ferlewicz, T. Fillinger, C. Finck, G. Finocchiaro, A. Fodor, F. Forti, B. G. Fulsom, E. Ganiev, M. Garcia-Hernandez, V. Gaur, A. Gaz, A. Gellrich, G. Ghevondyan, R. Giordano, A. Giri, A. Glazov, B. Gobbo, R. Godang, P. Goldenzweig, S. Granderath, E. Graziani, D. Greenwald, Z. Gruberov\'{a}, T. Gu, K. Gudkova, J. Guilliams, H. Haigh, T. Hara, K. Hayasaka, H. Hayashii, S. Hazra, C. Hearty, I. Heredia de la Cruz, M. Hern\'{a}ndez Villanueva, A. Hershenhorn, T. Higuchi, E. C. Hill, M. Hohmann, C.-L. Hsu, T. Iijima, K. Inami, G. Inguglia, N. Ipsita, A. Ishikawa, S. Ito, R. Itoh, M. Iwasaki, P. Jackson, W. W. Jacobs, D. E. Jaffe, E.-J. Jang, Q. P. Ji, S. Jia, Y. Jin, K. K. Joo, H. Junkerkalefeld, H. Kakuno, A. B. Kaliyar, K. H. Kang, S. Kang, R. Karl, G. Karyan, C. Kiesling, C.-H. Kim, D. Y. Kim, K.-H. Kim, Y.-K. Kim, H. Kindo, K. Kinoshita, P. Kody\v{s}, T. Koga, S. Kohani, K. Kojima, T. Konno, A. Korobov, S. Korpar, E. Kovalenko, R. Kowalewski, T. M. G. Kraetzschmar, P. Kri\v{z}an, P. Krokovny, T. Kuhr, J. Kumar, K. Kumara, T. Kunigo, A. Kuzmin, Y.-J. Kwon, S. Lacaprara, T. Lam, L. Lanceri, J. S. Lange, M. Laurenza, K. Lautenbach, R. Leboucher, F. R. Le Diberder, P. Leitl, C. Li, L. K. Li, J. Libby, K. Lieret, Z. Liptak, Q. Y. Liu, D. Liventsev, S. Longo, A. Lozar, T. Lueck, T. Luo, C. Lyu, M. Maggiora, R. Maiti, S. Maity, R. Manfredi, E. Manoni, S. Marcello, C. Marinas, L. Martel, A. Martini, T. Martinov, L. Massaccesi, M. Masuda, K. Matsuoka, D. Matvienko, S. K. Maurya, J. A. McKenna, F. Meier, M. Merola, F. Metzner, M. Milesi, C. Miller, K. Miyabayashi, R. Mizuk, G. B. Mohanty, N. Molina-Gonzalez, S. Moneta, H.-G. Moser, M. Mrvar, R. Mussa, I. Nakamura, K. R. Nakamura, M. Nakao, H. Nakayama, Y. Nakazawa, A. Narimani Charan, M. Naruki, Z. Natkaniec, A. Natochii, L. Nayak, M. Nayak, G. Nazaryan, N. K. Nisar, S. Nishida, S. Ogawa, H. Ono, Y. Onuki, P. Oskin, P. Pakhlov, G. Pakhlova, A. Paladino, A. Panta, E. Paoloni, S. Pardi, K. Parham, H. Park, S.-H. Park, B. Paschen, A. Passeri, S. Patra, S. Paul, T. K. Pedlar, I. Peruzzi, R. Peschke, R. Pestotnik, M. Piccolo, L. E. Piilonen, G. Pinna Angioni, P. L. M. Podesta-Lerma, T. Podobnik, S. Pokharel, L. Polat, C. Praz, S. Prell, E. Prencipe, M. T. Prim, H. Purwar, N. Rad, P. Rados, G. Raeuber, S. Raiz, A. Ramirez Morales, M. Reif, S. Reiter, M. Remnev, I. Ripp-Baudot, G. Rizzo, S. H. Robertson, D. Rodr\'{i}guez P\'{e}rez, J. M. Roney, A. Rostomyan, N. Rout, G. Russo, D. A. Sanders, S. Sandilya, A. Sangal, L. Santelj, Y. Sato, V. Savinov, B. Scavino, J. Schueler, C. Schwanda, Y. Seino, A. Selce, K. Senyo, J. Serrano, M. E. Sevior, C. Sfienti, C. P. Shen, T. Shillington, J.-G. Shiu, A. Sibidanov, F. Simon, J. B. Singh, J. Skorupa, R. J. Sobie, A. Soffer, A. Sokolov, E. Solovieva, S. Spataro, B. Spruck, M. Stari\v{c}, S. Stefkova, Z. S. Stottler, R. Stroili, J. Strube, Y. Sue, M. Sumihama, K. Sumisawa, W. Sutcliffe, S. Y. Suzuki, H. Svidras, M. Takizawa, U. Tamponi, K. Tanida, H. Tanigawa, N. Taniguchi, F. Tenchini, A. Thaller, R. Tiwary, D. Tonelli, E. Torassa, N. Toutounji, K. Trabelsi, M. Uchida, I. Ueda, Y. Uematsu, T. Uglov, K. Unger, Y. Unno, K. Uno, S. Uno, P. Urquijo, Y. Ushiroda, S. E. Vahsen, R. van Tonder, K. E. Varvell, A. Vinokurova, L. Vitale, V. Vobbilisetti, H. M. Wakeling, E. Wang, M.-Z. Wang, X. L. Wang, A. Warburton, M. Watanabe, S. Watanuki, M. Welsch, C. Wessel, X. P. Xu, B. D. Yabsley, S. Yamada, W. Yan, S. B. Yang, H. Ye, J. H. Yin, Y. M. Yook, K. Yoshihara, C. Z. Yuan, Y. Yusa, L. Zani, Y. Zhang, V. Zhilich, Q. D. Zhou, X. Y. Zhou, V. I. Zhukova, R. \v{Z}leb\v{c}\'{i}k


